Evolution of Stellar Bars in Spinning Dark Matter Halos and Stellar Bulges

We use high-resolution numerical simulations to follow the barred disk evolution in a suite of models with progressively more massive stellar bulges, with bulge-to-total (disk$+$bulge) mass ratios of $B/T\sim 0-0.25$, embedded in dark matter (DM) halos with the spin $\lambda \sim 0 - 0.09$. We focus on models with a sequence of initial rotational support for bulges, and analyze their spinup and spindown. We find that (1) the presence of a bulge affects the evolution of stellar bars, i.e., the timescale of bar instability, bar pattern speed and its decay, and the vertical buckling instability. The bar strength is nearly independent of $B/T$ in halos with spin $\lambda = 0$, and is suppressed by a factor $\sim 2$ for halos with $\lambda = 0.09$; (2) The main effect of the bulge is the destruction of the harmonic core which affects the buckling; (3) The bulge plays a minor role in the exchange of angular momentum between the barred disk and the DM halo, during its spinup and spindown; (4) Most interestingly, the buckling process triggers different response above/below the disk midplane, which anti-correlates with the bulge mass; (5) In spinning halos, the buckling process has a prolonged amplitude tail, extending by few Gyr, as verified by measuring distortions in the Laplace plane; (6) Furthermore, as verified by orbital spectral analysis, the bulge gains its spin from the bar mainly via the inner Lindblad resonance, while losing it via a number of resonances lying between the outer and inner Lindblad resonance.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
